LLM-DR: An On-Demand Delivery Simulation Framework for Studying Heterogeneous Rider Behavior and Collective Mobility with Persona-Grounded Large Language Model Agents

On-demand delivery platforms are computational social systems in which dispatch rules and repeated rider actions jointly shape service and urban mobility. Riders choose whether to reject offers, accept one order, or bundle several orders; assignments then change their availability and other riders' opportunities. Modeling this feedback requires empirical rider heterogeneity, shared-order interaction, and road-network execution to be represented together. Delivery optimization and large language model (LLM) mobility generation provide useful foundations, but leave this combination insufficiently examined. We develop Large Language Models as Delivery Riders (LLM-DR), an agentic simulation framework for benchmarking rider policies under a common order stream and dispatch protocol. Persona-grounded LLM agents provide a reference implementation, using empirical profiles, local observations, short-term memory, and route-tool estimates to propose order actions. The environment resolves assignment conflicts, constructs pickup and drop-off sequences, and executes tool-supported routes. Analysis of 9,025 Beijing orders and a sample of 2,508 routed delivery waves identifies four rider personas. A controlled single-day reconstruction places 60 agents, equally distributed across personas, in an observed stream of 8,656 orders. Persona groups complete 16-30 orders per rider, with average bundle sizes of 1.116-2.212. Distributional comparisons retain several empirical persona orderings in order volume, bundling, and routed-wave distance. Fleet-level outcomes show displaced demand, service-occupancy, and completion peaks, alongside a shared central service core and differentiated spatial reach. These results connect data-derived rider strategies to executable action chains and collective mobility patterns within a shared computational social system.

==> fonts/GUST-FONT-LICENSE.txt <==
% This is a preliminary version (2006-09-30), barring acceptance from
% the LaTeX Project Team and other feedback, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
% 
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%    
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work, 
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.


